Beyond the Monolithic Scheduler: Lightweight Adaptive Policy Switcher for Process Scheduling Optimization

Modern operating system process schedulers typically enforce a static, ``one-policy-fits-all'' design, which inevitably compromises performance under the highly dynamic and mixed workloads of contemporary edge systems. Transitioning to dynamic adaptation faces two fundamental challenges: scenario specific static policies lack robust runtime adaptability, whereas computationally intensive AI-assisted policies introduce unacceptable execution overhead for resource-constrained devices. To structurally resolve this dilemma, we propose the Lightweight Adaptive Policy Switcher (LAPS), a framework that dynamically switches between predefined expert policies, thus decoupling high frequency context switching from low-frequency policy transitions and amortizing transitional overheads. To eliminate prohibitive online computations, LAPS pre-resolves all heavy dynamic tradeoffs via an offline preparation phase, constructing a strictly overhead-aware Policy Mapping Table. During runtime, it executes an agentic Observe-Infer-Switch cycle that limits machine learning inference strictly to workload classification. Consequently, LAPS executes efficient dynamic adaptation simply by mapping the inferred workload state to optimal expert policies via low-cost table lookups. Experiments show that LAPS achieves an average performance gain of 8.91% and reduces response latency by up to 91.7% in latency-sensitive tasks over the default Linux scheduler EEVDF. Our results demonstrate that LAPS outperforms the baseline in a wide range of test cases, offering a practical path toward more responsive and intelligent operating systems. Our code is publicly available at https://github.com/lvmiao233/LAPS.

==> figures/window_length_sensitivity.csv <==
window_sec,avg_delay_sec,error_rate,error_rate_percent,avg_err_switches
0,14.066525733850295,0.0517,5.17,1.41
1,14.066525733850295,0.0517,5.17,1.41
2,4.605737390288054,0.0426,4.26,0.93
3,1.8159318102694377,0.0386,3.86,0.71
4,1.2326894193572753,0.0366,3.66,0.61
5,2.099943474399937,0.0355,3.55,0.55
6,2.1829190095125455,0.0344,3.44,0.51
7,2.894125224032789,0.0338,3.38,0.48
8,3.1016319924394473,0.0333,3.33,0.46
9,3.1781556480066415,0.0330,3.30,0.45
10,4.000333194521937,0.0328,3.28,0.45
11,4.356958069524294,0.0326,3.26,0.42
12,4.4527218893444065,0.0322,3.22,0.41
13,5.2005902023285895,0.0321,3.21,0.41
14,5.350583420143984,0.0320,3.20,0.39
15,5.4664035501185815,0.0319,3.19,0.38
16,6.107952530446997,0.0319,3.19,0.38
17,6.290689394862651,0.0317,3.17,0.38
18,6.40560809470818,0.0317,3.17,0.36
19,6.625018603259446,0.0315,3.15,0.36
20,7.2309146138101426,0.0315,3.15,0.36

